Forecasting Particle Accelerator Interruptions Using Logistic LASSO Regression

Unforeseen particle accelerator interruptions, also known as interlocks, lead to abrupt operational changes despite being necessary safety measures. These may result in substantial loss of beam time and perhaps even equipment damage. We propose a simple yet powerful binary classification model aiming to forecast such interruptions, in the case of the High Intensity Proton Accelerator complex at the Paul Scherrer Institut. The model is formulated as logistic regression penalized by least absolute shrinkage and selection operator, based on a statistical two sample test to distinguish between unstable and stable states of the accelerator. The primary objective for receiving alarms prior to interlocks is to allow for countermeasures and reduce beam time loss. Hence, a continuous evaluation metric is developed to measure the saved beam time in any period, given the assumption that interlocks could be circumvented by reducing the beam current. The best-performing interlock-to-stable classifier can potentially increase the beam time by around 5 min in a day. Possible instrumentation for fast adjustment of the beam current is also listed and discussed.

==> tikz/hipa.tikz <==
\begin{tikzpicture}
    \node[anchor=south west,inner sep=0] (image) at (0,0){\includegraphics[width=\columnwidth]{figs/hipa.png}};%0.8*0.85
    \begin{scope}[x={(image.south east)},y={(image.north west)}]
    
    \draw[orange,ultra thick,rounded corners] (0.51,0.84) rectangle (0.57,0.96);
    \node[align=center, anchor=west] (1) at (0.65, 0.9) {Pre-acceleration\\\SI{870}{keV}}; 
    \draw[->, ultra thick, orange] (1) -- (0.57, 0.9);

    \draw[orange,ultra thick,rounded corners] (0.4,0.84) rectangle (0.48,0.96);
    \node[align=center, anchor=east] (2) at (0.32, 0.9) {Injector cyclotron\\\SI{72}{\MeV}, \SI{2.2}{\milli\ampere}}; 
    \draw[->, ultra thick, orange] (2) -- (0.4, 0.9);

    \draw[ultra thick,rounded corners, draw=orange, fill=orange, opacity=0.5] (0.31,0.58) rectangle (0.44,0.72);
    \node[align=center, anchor=east] (3) at (0.27, 0.65) {RING cyclotron\\\SI{590}{\MeV}, \SI{1.4}{\MW}}; 
    \draw[->, ultra thick, orange] (3) -- (0.31, 0.65);
    
    \draw[orange,ultra thick,rounded corners, fill=orange, opacity=0.5] (0.36,0.23) rectangle (0.64,0.45);
    \node[align=center, anchor=west] (4) at (0.68, 0.69) {Target stations\\7 beamlines};
    \draw[->, ultra thick, orange] (4) -- (0.5, 0.45);

    \draw[orange,ultra thick, rounded corners] (0.03,0.02) rectangle (0.3,0.4);
    \node[align=center, anchor=south] (5) at (0.15, 0.4) {Ultra cold\\neutron source};

    \draw[orange,ultra thick, rounded corners] (0.68,0.02) rectangle (0.95,0.4);
    \node[align=center, anchor=south] (6) at (0.81, 0.4) {Spallation\\neutron source};

    \draw[orange, opacity=0.5, line width=5pt] plot [smooth, tension=1] coordinates { (0.32,0.59) (0.32, 0.46) (0.36,0.44)};
    \end{scope}
\end{tikzpicture}

==> tikz/interlock.tikz <==
\begin{tikzpicture}
    \node[anchor=south west,inner sep=0,] (image) at (0,1.2cm){\includegraphics[width=0.7\columnwidth]{figs/hipa.png}};
    \begin{scope}[shift={(0,0)}, x={([xshift=4cm, yshift=-1.2cm]image.south east)},y={(image.north west)}]
    
    \draw[ultra thick,rounded corners, draw=orange, fill=orange, opacity=0.5] (0.19,0.68) rectangle (0.27,0.79);

    \draw[orange,ultra thick,rounded corners, fill=orange, opacity=0.5] (0.22,0.42) rectangle (0.38,0.57);

    \draw[orange, opacity=0.5, line width=3.5pt] plot [smooth, tension=1] coordinates { (0.19,0.68) (0.19, 0.6) (0.22,0.57)};

     \node[anchor=west] (tem) at (0.46, 0.79) {Temperature monitors}; 
     \draw[->, ultra thick, PSIgreen4] (0.38,0.79) -- (tem.west);

     \node[anchor=west] (mag) at (0.46, 0.72) {Magnet currents}; 
     \draw[->, ultra thick, PSIgreen4] (0.38,0.72) -- (mag.west);

     \node[anchor=west] (loss) at (0.46, 0.65) {Beam loss monitors}; 
     \draw[->, ultra thick,PSIred4] (0.38,0.65) -- (loss.west);

     \node[anchor=west] (pos) at (0.46, 0.57) {Beam position monitors}; 
     \draw[->, ultra thick,PSIgreen4] (0.38,0.57) -- (pos.west);

     \node[anchor=west, fill=PSIred3!40, rounded corners] (int) at (0.56, 0) {Interlock system};

     \node[anchor=east, align=center, text=PSIgray4] (shut) at (0.45, 0){Shut off the beam\\Lose \SI{25}{\second} beam time};
     
     \draw[ultra thick, PSIgreen4] (tem.east) -- (0.88, 0.79) -- (0.88, 0.65);    
     \draw[ultra thick, PSIgreen4] (mag.east) -- (0.88, 0.72);    
     \draw[ultra thick, PSIgreen4] (pos.east) -- (0.88, 0.57);
     
     \draw[->,ultra thick, PSIgray4] (0.88, 0.15) -- (0.88, 0) -- (int.east);
     \draw[->,ultra thick, PSIgray4] (int.west) -- (shut.east);

    \node[anchor=center,fill=cyan!40, rounded corners] (fore) at ([shift={(0,0.15)}]int.center) {Forecasting model};
    \node[anchor=center] (rec) at ([shift={(0,0.15)}]shut.center){Recovery operation};
    \draw[->,ultra thick, PSIred4] (loss.east) -- (0.88, 0.65) -- (0.88, 0.15) -- (fore.east);

    \draw[->,ultra thick] (fore.west) -- (rec.east) node [midway, above=3pt] {if interlock};
    \draw[->,ultra thick] (rec.north) -- +(0, 0.2);
    \end{scope}
\end{tikzpicture}

==> tikz/prob.tikz <==
\begin{tikzpicture}
\node[anchor=south west,inner sep=0] (image) at (0,0)
{\includegraphics[width=\columnwidth, trim={2cm 1.5cm 1cm 2cm},clip]{figs/interlock_example_down.png}};
\begin{scope}[x={(image.south east)},y={(image.north west)}]
\node[fill=PSIred3!40,rounded corners] (intl) at (0.63, 1){Interlock};
\draw[ultra thick, PSIred5]
(intl.south) -- (0.63, 0.14);

\fill[white] (0.81, 0) rectangle (1, 1);
\fill[PSIblue4, radius=2pt] (0.81,0.8) circle;
\node[fill=white, anchor=west, text width=1.3cm] at (0.82,0.8){\scriptsize Bending magnet(\SI{}{\ampere})};
\fill[orange, radius=2pt] (0.81,0.55) circle;
\node[fill=white, anchor=west, text width=1.3cm] at (0.82,0.55){\scriptsize Temperature ($^\circ$C)};
\fill[PSIgreen4, radius=2pt] (0.81,0.3) circle;
\node[fill=white, anchor=west, text width=1.3cm] at (0.82,0.3){\scriptsize Beam current(\SI{}{\micro\ampere})};

\draw [fill=orange] (0.48,0.15) rectangle (0.56,0.85);
\draw [fill=PSIgreen4] (0.15,0.15) rectangle (0.23,0.85);
\draw[<->, ultra thick] (0.56,0.45) -- (0.63, 0.45) node[midway, above]{$T_h$};
\draw[<->, ultra thick] (0.48,0.45) -- (0.56, 0.45) node[midway, above]{$\Delta t$};
\end{scope}
\end{tikzpicture}
